Light curves of transneptunian objects from the K2 mission of the Kepler Space Telescope

The K2 mission of the Kepler Space Telescope allowed the observations of light curves of small solar system bodies throughout the whole Solar system. In this paper we present the results of a collection of K2 transneptunian object observations, between Campaigns C03 (November 2014 -- February 2015) to C19 (August -- September, 2018), which includes 66 targets. Due to the faintness of our targets the detectability rate of a light curve period is $\sim$56%, notably lower than in the case of other small body populations, like Hildas or Jovian trojans. We managed to obtain light curve periods with an acceptable confidence for 37 targets; the majority of these cases are new identifications. We were able to give light curve amplitude upper limits for the other 29 targets. Several of the newly detected light curve periods are longer than $\sim$24 h, in many cases close to $\sim$80 h, i.e., these targets are slow rotators. This relative abundance of slowly rotating objects is similar to that observed among Hildas, Jovian trojans and Centaurs in the K2 mission, and also among main belt asteroids measured with the TESS Space Telescope. Transneptunian objects show notably higher light curve amplitudes at large (D $\gtrsim$ 300 km) sizes than that found among large main belt asteroids, in contrast to the general expectation that due to their lower compressive strength they reach hydrostatic equlibrium at smaller sizes than their inner solar system counterparts.

==> rev1.txt <==
Reviewer #1:
General evaluation: The article is clear describing the objetives and presenting the results. I thinks the work is ready for publication after some minor modifications.
I will only suggest some minor modifications, typos found, and perhaps include a topic in the discussion that could be useful for the quality of the paper.

I have read the paper and find it complete, with an adequate number of figures and tables. The topic of acquiring the rotation curves of TNOs is presented and then the reduction of Kepler telescope observations is described. The introduction covers all the state of the art information that we have on rotational properties for TNOs, Centaurs, and main belt bodies.
I find the description of the analysis of the results very adequate. After obtaining the sample of TNOs rotation periods, the results are compared with those already existing in the literature. The cases that coincide are discussed and the cases where there is a difference between the results obtained by the authors and those existing in the literature are discussed, also.

Subsequently, correlations between the magnitudes found are analyzed, and these correlations are discussed for different populations, such as those of this work, the TNOs, and populations such as Centaurs, Hildas and Jupiter Trojans.
As I read the article, I came up with ideas that could be done with the data only to find that the authors discussed them a few paragraphs later.

Conclusion of the article: it is mentioned that we have mean density measurements for the two extremes of the TNOs sample, Pluton and Arrokoth. For Pluto the models gives an internal structure differentiated in several layers, a rocky core, mantle of rocks and ice and a crust.
Can we think that the larger members of the TNO population are differentiated with a similar structure? I imagine that they present a simple structure of a rocky core and then a non-uniform layer, in thickness, of ice. That ice layer would be shallower at the poles and more extensive at the equator. And it would be this layer that is visible and from which we draw our conclusions about the amplitude of the light curve.
In all the paper we talk about hydrostatic equilibrium of the bodies, but never about internal differentiation.
Suggestion to the authors: could a paragraph be added in the final discussion on the subject of internal differentiation in larger TNOs? From what size would it be possible? Could the inner rocky body be spherical and the outer body of rocks and ice have a shallower structure at the poles than at the equator? -- A: This paper focuses on smaller TNOs, with diameters D <= ~1000 km. In those cases when it can be determined, considerable porosity and low bulk density are obtained (e.g. Bierson & Nimmo, 2019), also suggesting that the smaller objects may have formed later, several million years after the time of CAI formation. This also means that these object likely did not have enough heat to reach even partial differentiation. Therefore we think that for the objects discussed in this paper an undifferentiated body is a fair assumption. The situation may indeed be different for the dwarf planets. We included a short paragraph disussing this in the Conclusions. 

Finally, one advantage I see in this work, in this sample, is how homogeneous it is. All rotation periods are obtained with the same instrument and procedure.
But the disadvantage is that the light curves have a lot of dispersion and a systematic work of processing is necessary.

In conclusion: the paper is very well written, discusses with quality all the points of the process and I see it very complete, ready to be published after taking into account these small corrections.

Congratulations to the authors for the work.

Typos and small modifications:

- First lines on the introduction: bibliography is a bit old, the newest is 2014. There are no other work with TNOs light curves?
-- A: There are some population-specific papers (e.g. Thirouin & Sheppard, 2018, 2019) which are mentioned later in the manuscript at the relevant comparisons, but also later in the introduction. A global comparison of amplitudes is done in Showalter et al. (2021) which is extensively discussed in the manuscript. 

- Figure 1: can you define "duty cycle" in same place? may be useful for the general reader.
-- A: Duty cycle is described in Line 162 in the original text; 

- Pag 3, line 195: please explain c/d. may be useful for the general reader. -- A: this has been added 

- pag 3, line 208: ...spherical bodies OF radius .... -- A: corrected 

- Figure 2: I found the purple dots very difficult to find. Can you change the color ? -- A: We replaced it with a different purple for better visibility; 
Caption refers to Fig 2(c) , but there is no Fig2(c) -- A: The reference to Fig. 2c has been removed;

- Fig 3 (a): no explanation on the green symbols -- A: now, there is one 

- Pag 9, line 408: Despite that we could not DETECT any light ... -- A: corrected  

Reviewer #2:
This paper contains a very complete analysis of TNO light curves from the K2 dataset. It is a summary paper from many years of observations and overall is well written and easy to follow. The techniques used to extract the TNO photometry from the K2 dataset are well documented and have been used across a number of different small body datasets published in the last few years. Considerable attention has been paid to the details and I very much appreciate their efforts to fully document their work, most importantly, to include objects that did not provide specific period results - something that is often lost/not reported in ground-based work due to varying observing conditions. This dataset is particularly valuable because the time baseline for K2 observations allows for the sampling of long periods (>12 hours) for objects, which is extremely hard to do from earth-based facilities for any significant sample of objects. As such they are able to sample a full range of periods in a relatively unbiased way, and because the dataset is internally consistent they are able to perhaps more clearly identify the underlying period distribution. They also do a good job comparing their results to the relatively recent summary of ground-based light curve work and computational modeling by Showalter et al. (2021); their dataset is appropriate for independent analysis as a separate datapoint. Likewise, because this is an end-of-mission type paper and other small body populations have also been similarly analyzed, they are able to make general comparisons between/across these populations which provides valuable insight for small bodies in all parts of our solar system. This paper definitely deserves publication and I applaud the authors for their excellent work. I have only minor comments which I detail below (CAPS indicates a text change/edit).

End of Section 2.1 - You mention 4 targets that were observed in 2 different campaigns and that you combined the datasets for analysis in this paper. I'm curious just for comparison if you happened to have analyzed the object data in each cycle separately and if you get the same result as when you analyze the data as one big dataset? I would guess so, but if not while the time baseline is small an amplitude different for example might be interesting (although maybe the error bars are large enough not to see that with any significance?) -- A: Data from the individual campaigns provided very similar outcomes, but the signal-to-noise was notably improved by merging the two datasets of the two campaigns. It was especially the case for 2001XP254 for which the finally detected period would have remained tentative using data from just one campaign. Note that in all four cases we had data from the C16 and C18 campaigns, very close to each other in time. 

Line 195 - low F<= 1 c/d --> spell out "cycle/day" like you do on the next page, it's easier for the reader to digest: -- A: corrected

Line 205 - 2 kinds of light curves -- it's mostly implied, but you mean 2 kinds of synthetic light curves, correct?: -- A: yes, corrected

Line 218 and following - I really like your criteria methodology for making decisions about how to interpret your fits and the significance of their results.

Line 251 - I think add a comma after cycle day-1 -- A: corrected

Line 257 - delete e.g. if you follow exactly "in the same way as in Marton et al. 2020" -- A: corrected

Line 267 - comma after "Therefore" and "coefficients" should be singular I think since there is only 1 value for each target -- A: corrected

Table 1 - good choice of table composition -- A: Thank you!

Line 290 - interesting result, I think I would used "Notably" instead of "Interestingly" though in the sentence. -- A: corrected

Line 332 - "correlation between EITHER the apparent mag..." -- A: corrected

Line 345/comment for text below - I'm not surprised that there are mis-matches. I'm guessing that these discrepancies are largely due to the short time baselines of ground-based observations and trying to string data together with multi-night datasets and poor periodicity sampling compared with the excellent baselines that K2 provides. It's really interesting to me to have some objects which can be compared, it perhaps provides insight to the primary biases in the ground-based datasets.

Line 377 - "we just could obtain" --> "we could only obtain" -- A: corrected

Line 394 - c/d as THE primary frequency -- A: corrected

Line 422 - space between "2014JQ80" and "by" -- A: corrected

I really like Figure 4, but it's got a LOT of information in it. Maybe not something for you to fo, but to the PSJ editor/page formatter: Is there any way to make the figure larger? like spanning 2 columns or 1.5 columns with the caption on the side? -- A: We have enlarged the figure, so it is full page width now 

Paragraph starting at line 469 - Excellent discussion, I agree with your conclusions.

Line 529 change "per cent" to either the % symbol or "percent" (no space) -- A: corrected

Paragraph beginning section 3.5, I would expect this.

Line 565 - "we look at" --> "we are looking at" -- A: corrected

Line 576 - "two groups is rather due" --> "two groups is LIKELY due" -- A: corrected

Line 597-599 - "Jacoby ellipsoid curve ARE too slow to cause elongation and THEIR corresponding rotational light CURVES" (refers to "rotation of objects" on previous line) -- A: corrected

Line 615 - "density OF Hildas" -- A: corrected

Line 625 - " found at FREQUENCY amplitudes" -- A: corrected

Line 653 - I think you mention this later, but your 20% is pretty consistent with the binary fraction for the CC population as well.

Line 661 - "and at the LARGE end of THE size range" -- A: corrected

Line 666 - delete "the" before "recent", next line "measurements HAVE revealed the shape" -- A: corrected

Line 680 - "be primordial WITH their rotational characteristics NOT LIKELY TO HAVE been considerably..." -- A: corrected

Line 687 - Can you add a reference for this "generally accepted" conclusion/observations.  -- A: done

Line 688 - "most works HAVE tried to explain " -- A: corrected

Line 689 - "techniques HAVE BEEN very" - -A: corrected

Line 697 - "showed" to "SHOW" -- A: corrected

Line 703 - "Especially" --> Notably -- A: corrected

Line 724 - "amplitude (add COMMA) but they are ..." -- A: correxted

Line 732 - "upper limits AND assigning random" -- A: corrected

Line 737 - "K2 TNOs AS among large main belt asteroids" (change "than" to "as"): corrected

Line 760 - "As some authors HAVE pointed out" -- A: corrected

Line 774 - These are clearly "Acknowledgements" but it appears the heading is missing. I believe it should be added here. -- A: corrected

Data Editor's review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

1) While it is great that the authors created the machine readable table shown in Appendix D, this should be replaced with a 5-10 line example table. We will link to the machine readable version through this example table in the published article. -- A: modified accordingly

2) The authors should include fitsh (Pal 2012) with the other codes in the \software command. -- A: done
